Optimal Workplace Occupancy Strategies during the COVID-19 Pandemic

During the COVID-19 pandemic, many organizations (e.g. businesses, companies, government facilities, etc.) have attempted to reduce infection risk by employing partial home office strategies. However, working from home can also reduce productivity for certain types of work and particular employees. Over the long term, many organizations therefore face a need to balance infection risk against productivity. Motivated by this trade-off, we model this situation as a bi-objective optimization problem and propose a practical approach to find trade-off (Pareto optimal) solutions. We present a new probabilistic framework to compute the expected number of infected employees as a function of key parameters including: the incidence level in the neighborhood of the organization, the COVID-19 transmission rate, the number of employees, the percentage of vaccinated employees, the testing frequency, and the contact rate among employees. We implement the model and the optimization algorithm and perform several numerical experiments with different parameter settings. Furthermore, we provide an online application based on the models and algorithms developed in this paper, which can be used to identify the optimal workplace occupancy rate for real-world organizations.

==> Fig_guid.txt <==
 
Scenario1 7 0.6 0.5 Low 0.04
Scenario2 7 0.9 0.5 Low 0.04
Scenario3 7 0.6 0.8 Low 0.04
Scenario4 7 0.9 0.8 Low 0.04
Scenario5 14 0.6 0.5 Low 0.04
Scenario6 14 0.9 0.5 Low 0.04
Scenario7 14 0.6 0.8 Low 0.04
Scenario8 14 0.9 0.8 Low 0.04
Scenario9 7 0.6 0.5 High 0.04
Scenario10 7 0.9 0.5 High 0.04
Scenario11 7 0.6 0.8 High 0.04
Scenario12 7 0.9 0.8 High 0.04
Scenario13 14 0.6 0.5 High 0.04
Scenario14 14 0.9 0.5 High 0.04
Scenario15 14 0.6 0.8 High 0.04
Scenario16 14 0.9 0.8 High 0.04
Scenario17 7 0.6 0.5 Low 0.1
Scenario18 7 0.9 0.5 Low 0.1
Scenario19 7 0.6 0.8 Low 0.1
Scenario20 7 0.9 0.8 Low 0.1
Scenario21 14 0.6 0.5 Low 0.1
Scenario22 14 0.9 0.5 Low 0.1
Scenario23 14 0.6 0.8 Low 0.1
Scenario24 14 0.9 0.8 Low 0.1
Scenario25 7 0.6 0.5 High 0.1
Scenario26 7 0.9 0.5 High 0.1
Scenario27 7 0.6 0.8 High 0.1
Scenario28 7 0.9 0.8 High 0.1
Scenario29 14 0.6 0.5 High 0.1
Scenario30 14 0.9 0.5 High 0.1
Scenario31 14 0.6 0.8 High 0.1
Scenario32 14 0.9 0.8 High 0.1
